Betti table Stabilization of Homogeneous Monomial Ideals

Given an homogeneous monomial ideal $I$, we provide a question- and example-based investigation of the stabilization patterns of the Betti tables shapes of $I^d$ as we vary $d$. We build off Whieldon's definition of the stabilization index of $I$, Stab$(I)$, to define the stabilization sequence of $I$, StabSeq$(I)$, and use it to explore changes in the shapes of the Betti tables of $I^d$ as we vary $d$. We also present the stabilization indices and sequences of the collection of ideals $\{I_{n}\}$ where $I_{n}=(a^{2n}b^{2n}c^{2n},b^{4n}c^{2n},a^{3n}c^{3n},a^{6n-1}b)\subseteq \Bbbk[a,b,c]$.

==> M2-examples/SFM2codeexample.txt <==
i1 : R=QQ[x_1,x_2,x_3]

o1 = R

o1 : PolynomialRing

i2 : I=ideal(x_1*x_2^2,x_1*x_3^2,x_2^3,x_1^3)

               2     2   3   3
o2 = ideal (x x , x x , x , x )
             1 2   1 3   2   1

o2 : Ideal of R

i3 : M=module I

o3 = image | x_1x_2^2 x_1x_3^2 x_2^3 x_1^3 |

                             1
o3 : R-module, submodule of R

i4 : C=res minimalPresentation M

      4      4      1
o4 = R  <-- R  <-- R  <-- 0
                           
     0      1      2      3

o4 : ChainComplex

i5 : C.dd

          4                                         4
o5 = 0 : R  <------------------------------------- R  : 1
               {3} | -x_2 x_1^2  0      -x_3^2 |
               {3} | 0    0      x_1^2  x_2^2  |
               {3} | x_1  0      0      0      |
               {3} | 0    -x_2^2 -x_3^2 0      |

          4                      1
     1 : R  <------------------ R  : 2
               {4} | 0      |
               {5} | x_3^2  |
               {5} | -x_2^2 |
               {5} | x_1^2  |

          1
     2 : R  <----- 0 : 3
               0

o5 : ChainComplexMap

i6 : betti res minimalPresentation M

            0 1 2
o6 = total: 4 4 1
         3: 4 1 .
         4: . 3 .
         5: . . 1

o6 : BettiTally

==> M2-examples/SFM2codeexamplestabseq.txt <==
i1 : R=QQ[x_1,x_2,x_3]

o1 = R

o1 : PolynomialRing

i2 : I=ideal(x_1^3*x_2,x_2^4,x_1^2*x_3^2,x_2^3*x_3)

             3     4   2 2   3
o2 = ideal (x x , x , x x , x x )
             1 2   2   1 3   2 3

o2 : Ideal of R

i3 : load "StabSeq.m2"

i4 : StabSeq(I,25,IncludeBettis => true)
        0 1 2          0  1  2
{total: 4 5 2, total: 20 32 13}
     4: 4 1 .     12: 20 14  1
     5: . 1 .     13:  .  7  1
     6: . 3 2     14:  . 11 11
o4 = {1, 3}

o4 : List

i5 : J=ideal(x_1^8*x_2^8*x_3^8,x_1^4*x_2^(16)*x_3^4,x_1*x_2^(23),x_2^(12)*x_3^(12))

             8 8 8   4 16 4     23   12 12
o5 = ideal (x x x , x x  x , x x  , x  x  )
             1 2 3   1 2  3   1 2    2  3

o5 : Ideal of R

i6 : StabSeq(J,25)

o6 = {1, 2, 3, 5, 7, 9, 15, 17, 19}

o6 : List

==> SFM2Field.txt <==
R=QQ[x_1,x_2,x_3]

==> SFM2Ideal.txt <==
I=ideal(input generators of ideal)

==> SFM2StabSeq.txt <==
StabSeq(I, input max power to check)

==> SFM2load.txt <==
load ``StabSeq.m2”
